ImplicitSLIM and How it Improves Embedding-based Collaborative Filtering

We present ImplicitSLIM, a novel unsupervised learning approach for sparse high-dimensional data, with applications to collaborative filtering. Sparse linear methods (SLIM) and their variations show outstanding performance, but they are memory-intensive and hard to scale. ImplicitSLIM improves embedding-based models by extracting embeddings from SLIM-like models in a computationally cheap and memory-efficient way, without explicit learning of heavy SLIM-like models. We show that ImplicitSLIM improves performance and speeds up convergence for both state of the art and classical collaborative filtering methods. The source code for ImplicitSLIM, related models, and applications is available at https://github.com/ilya-shenbin/ImplicitSLIM.

==> data/evcf-islim.csv <==
1   0.3650443052604315   
2   0.3759044449387513   
3   0.37296957327409686   
4   0.37470836599420165   
5   0.37444921418024635   
6   0.3763610595803292   
7   0.3752093582405639   
8   0.37569847624762753   
9   0.37814084614702415   
10  0.3767414247775845  
11  0.3789460645548253  
12  0.37949680195891305  
13  0.3806262514242139  
14  0.3815052143380207  
15  0.38180840029484964  
16  0.3817152680131647  
17  0.3842051117872931  
18  0.3843998215357475  
19  0.38427334368867555  
20  0.38537603179855995  
21  0.38684630454163194  
22  0.38588751856224196  
23  0.38685493113201075  
24  0.38694131339324994  
25  0.3877708314269569  
26  0.3873859213251251  
27  0.3886661631980752  
28  0.38916098790909853  
29  0.3887962672377425  
30  0.388896727381419  
31  0.3894409440486416  
32  0.39086295931056025  
33  0.39028693490278593  
34  0.39044492002929254  
35  0.39125192928529134  
36  0.39156453868056623  
37  0.39115127226155866  
38  0.3921359616694688  
39  0.3918480942672618  
40  0.3925749667421423  
41  0.3921859203270277  
42  0.3923109603617282  
43  0.3928919006252496  
44  0.39321510680182453  
45  0.39374599898023416  
46  0.3932472675348421  
47  0.39464388695031155  
48  0.3947986426876115  
49  0.39467510625865915  
50  0.3948163040382536  
51  0.3952498142395243  
52  0.39452465335633796  
53  0.3956080785715705  
54  0.3964298887377009  
55  0.3959938017835774  
56  0.39612386577883396  
57  0.396237306877664  
58  0.39548783100797663  
59  0.39640145361328155  
60  0.39666349210750534  
61  0.39652381326004366  
62  0.39724053453270336  
63  0.3971262038786159  
64  0.3979935918731976  
65  0.3983047425217911  
66  0.39859949463502775  
67  0.3979458178199587  
68  0.3982319329359494  
69  0.39870295622123925  
70  0.3985402115192842  
71  0.3991754748524838  
72  0.39859919292040125  
73  0.39910105545105296  
74  0.3989253857281842  
75  0.3991871185347936  
76  0.3976576662025683  
77  0.3987488852531431  
78  0.39993701396835013  
79  0.3994730662799423  
80  0.39981743242881973  
81  0.39969386606179746  
82  0.4008446757670765  
83  0.40021998769651784  
84  0.4003608062405221  
85  0.40066638203996285  
86  0.40117020957696486  
87  0.4014835677650143  
88  0.40105807668357596  
89  0.4011309386223992  
90  0.40112449146392826  
91  0.3988596819092688  
92  0.40048662860654344  
93  0.40145532072103896  
94  0.4012913962375218  
95  0.4016612938178372  
96  0.4016125382042811  
97  0.4025516613071144  
98  0.4022339212254311  
99  0.40167519378445304  
100 0.40252405921974377 
101 0.4022517793355108 
102 0.4023952019423789 
103 0.4030768015162068 
104 0.4031421353679211 
105 0.4034075533077168 
106 0.4003784149169011 
107 0.4018683035567603 
108 0.4025452551401823 
109 0.40277040469092756 
110 0.4030764622855353 
111 0.40322308547303454 
112 0.40343322073092275 
113 0.40346233115948527 
114 0.40367246199500617 
115 0.40405843532017294 
116 0.40419048439784744 
117 0.40424021300818047 
118 0.40472269978126085 
119 0.4042540668426572 
120 0.4041224291978406 
121 0.4011092260466218 
122 0.4023921364810896 
123 0.40348723113598234 
124 0.4042000823682112 
125 0.4045936010186663 
126 0.4042312767912597 
127 0.40447176137020435 
128 0.40445752632142457 
129 0.4048201064505989 
130 0.4052956579388961 
131 0.40514048958328674 
132 0.4053347358465274 
133 0.40555715071492465 
134 0.4057352203430558 
135 0.4056631943975518 
136 0.40186128666728516 
137 0.40369212967733775 
138 0.4040951702885434 
139 0.40474649035032184 
140 0.4050349632873028 
141 0.4051670906425829 
142 0.4058746436777314 
143 0.40579020067052896 
144 0.4058041676732835 
145 0.40600950211489606 
146 0.4056111157929435 
147 0.40599570224097353 
148 0.40591295330094956 
149 0.4062670590484394 
150 0.40643065140193496 
151 0.40312274051536007 
152 0.40392620701940307 
153 0.40515637517862485 
154 0.4051574055636589 
155 0.4059288116255985 
156 0.40625277030767304 
157 0.406283202342247 
158 0.4061922148927618 
159 0.4064896739222901 
160 0.4067792221559308 
161 0.4070652529735071 
162 0.4066013382545545 
163 0.40689624859182577 
164 0.40694647695089875 
165 0.40678874125666226 
166 0.4036924344758563 
167 0.4050438283044094 
168 0.4057463601701598 
169 0.40599544725471176 
170 0.4064534166618679 
171 0.4064311505897816 
172 0.4071287124923405 
173 0.40710824399431295 
174 0.40742296163828084 
175 0.40734380460512415 
176 0.40750025312354465 
177 0.40730960767412855 
178 0.40709894139690905 
179 0.4076973337502098 
180 0.4077870532392015 
181 0.40392174186588287 
182 0.4053654882980642 
183 0.4058428694711352 
184 0.4060556484137294 
185 0.40677109504891873 
186 0.4068673277107364 
187 0.40672324994336684 
188 0.4072571297279911 
189 0.406880456937259 
190 0.40737334171123907 
191 0.40722043144008113 
192 0.40773252719287406 
193 0.4080450898116031 
194 0.40794782496695725 
195 0.40819006220503873 
196 0.40377457238425757 
197 0.40525633599446154 
198 0.4057169616318497 
199 0.406243677343989 
200 0.40665906405188296 
201 0.4068467607081735 
202 0.406859143714534 
203 0.40731426644287216 
204 0.40774750157385087 
205 0.4076972498883467 
206 0.4071078480428078 
207 0.4079431921171757 
208 0.4077043447941589 
209 0.4080909297370003 
210 0.40778962983899086 
211 0.40440810172476616 
212 0.4056053621402087 
213 0.40631622086428704 
214 0.4065961254424994 
215 0.4068602102617265 
216 0.40716966285069595 
217 0.40682708684840957 
218 0.40755111833094854 
219 0.40747758794535327 
220 0.4075879027443346 
221 0.4073924112109422 
222 0.40755582867049095 
223 0.40786806802410985 
224 0.40769211749795375 
225 0.4079963523472315 
226 0.4039346972834382 
227 0.4055925705796826 
228 0.40619456933448345 
229 0.4068755429053034 
230 0.40673431441863506 
231 0.4075783162904555 
232 0.40703707981896886 
233 0.407688027676628 
234 0.4076201813142129 
235 0.40790886143500255 
236 0.4077665249418489 
237 0.4077341749772614 
238 0.40828083740386145 
239 0.40784776199104883 
240 0.4083599689406267 
241 0.40416281741343363 
242 0.40576338099224524 
243 0.4061031666765479 
244 0.40665086268643147 
245 0.40706720996997253 
246 0.4069972347529189 
247 0.4073508455295355 
248 0.4075344847975018 
249 0.4073030496082709 
250 0.40751477249650864 
251 0.4077644226596328 
252 0.40803380172621256 
253 0.40802743367882605 
254 0.4082476102069898 
255 0.40808519064327686 
256 0.40385643647597796 
257 0.405413304923646 
258 0.40636907248920057 
259 0.4065275705669349 
260 0.4071960776084983 
261 0.40684387666679805 
262 0.40753720574349245 
263 0.4074815246108271 
264 0.40780183130521935 
265 0.4076511851143352 
266 0.40828753272958546 
267 0.40780989759255365 
268 0.40812233969611983 
269 0.408516116567721 
270 0.40809317479810986 
271 0.4043592281395483 
272 0.4056087611089497 
273 0.4063282370994484 
274 0.40665845441004506 
275 0.40677312335133453 
276 0.40711092471739985 
277 0.40725399292669207 
278 0.40772245262126006 
279 0.4079163724310361 
280 0.40811245758337605 
281 0.40785521455052043 
282 0.40764466806373295 
283 0.4080355910954738 
284 0.4082575997679658 
285 0.40866955176472985 
286 0.4040549872078675 
287 0.4055606023668579 
288 0.40600502565353397 
289 0.4061908289051339 
290 0.40685906821922097 
291 0.4070802078227998 
292 0.4076392648028184 
293 0.4077701009789448 
294 0.40762558184290365 
295 0.40761151616156904 
296 0.4077640038612965 
297 0.4081996821831222 
298 0.40821789407921877 
299 0.4083450197640847 
300 0.4082908878627132 
301 0.40476414559650553 
302 0.40563747138702155 
303 0.4062764085001417 
304 0.4068330379688903 
305 0.40682170756535496 
306 0.4070502018083081 
307 0.40709265720010884 
308 0.4075677516615786 
309 0.40774425934564845 
310 0.40786680570032197 
311 0.4078259425058758 
312 0.4081648183424045 
313 0.40837842029596333 
314 0.4080888731168443 
315 0.40837437208863175 
316 0.4042660271720526 
317 0.4057903396248013 
318 0.40616098026656516 
319 0.40662226911086224 
320 0.406869643739388 
321 0.40725353355653593 
322 0.4074325630643623 
323 0.40749024019349206 
324 0.40801185060301504 
325 0.407650600222852 
326 0.4078151779542673 
327 0.40823404132080626 
328 0.4080426479850805 
329 0.4082612963139777 
330 0.408409873806388 
331 0.4044730679685168 
332 0.4055914885440413 
333 0.40610205896833457 
334 0.4065996612026305 
335 0.40673188241667324 
336 0.40721380654810035

==> data/evcf.csv <==
1   0.3511757407012963
2   0.3599622632749557
3   0.36435007117771184
4   0.3690218894789481
5   0.37124465395130857
6   0.37276793694808974
7   0.37598473894904394
8   0.3774495047712025
9   0.3772460392476729
10  0.37831760388790164
11  0.38013600426837363
12  0.3810658509048356
13  0.3814793135258662
14  0.3831385865430255
15  0.38330979374271945
16  0.38511518478784545
17  0.38507496980105843
18  0.386161759031999
19  0.3875530943396297
20  0.38907563936894085
21  0.3891132111988585
22  0.389510240909994
23  0.39024685963224093
24  0.39110381278901707
25  0.39042463879513817
26  0.3910475555224837
27  0.39184737683971915
28  0.39298172240465534
29  0.392445799707535
30  0.3938743853512371
31  0.3936002978222259
32  0.3940461758323296
33  0.3947280498572252
34  0.39454915585953504
35  0.39516824793004485
36  0.3957530718203451
37  0.39587036134393316
38  0.396433490801366
39  0.3971298796821366
40  0.3969035648371837
41  0.397369833107675
42  0.3973693262577832
43  0.39802166858733123
44  0.3982842683461915
45  0.3984775460805865
46  0.39914192294285483
47  0.39937019814050156
48  0.39855032286111525
49  0.3990734867105431
50  0.3999890364229092
51  0.39978011213671616
52  0.40023341964799203
53  0.40028572892822767
54  0.40039473999327907
55  0.40013235193122254
56  0.4007544863047839
57  0.4006225012133692
58  0.4012385334886065
59  0.40159826379744124
60  0.40166939644533156
61  0.4018060643056945
62  0.4020447072593326
63  0.4016537159514035
64  0.40241404380991763
65  0.4023554953962461
66  0.40231205410586074
67  0.40235511904936794
68  0.4031152567861193
69  0.4031284833745536
70  0.4026333769695361
71  0.40332833856594663
72  0.403326124838894
73  0.4038375904953582
74  0.40356324353971357
75  0.40375645719289543
76  0.40420637893566874
77  0.4038017300683131
78  0.4042421515416048
79  0.4043356718092605
80  0.4040553331899553
81  0.4043952934349968
82  0.40454595086408035
83  0.40433756794890696
84  0.40458531065352066
85  0.40479744867161815
86  0.4046756241086833
87  0.40517534042498093
88  0.4049461065356686
89  0.40510543805338894
90  0.405195440652942
91  0.4051922363276148
92  0.40531933235302703
93  0.4052476622346026
94  0.40509376135866604
95  0.4054677675238527
96  0.4053237798754153
97  0.40551256566650706
98  0.4051419826673832
99  0.4053196294854654
100 0.4056336106353071
101 0.4054448050632059
102 0.4055840614169491
103 0.4057025353901171
104 0.405681220648143
105 0.4060556174043391
106 0.40564845719563575
107 0.4058693561504227
108 0.4058283121014008
109 0.4057301649243429
110 0.4060225155381056
111 0.4060081639878011
112 0.4056560547576628
113 0.40599271119543484
114 0.4059374113330354
115 0.40610580385543527
116 0.40584701599391637
117 0.40606821242564745
118 0.40596820176887366
119 0.40596679231382604
120 0.4059806111744806
121 0.40579415573236444
122 0.4059539249904087
123 0.40597235721634983
124 0.40589075840129907
125 0.40614417239111217
126 0.40569855539916067
127 0.4060211688348879
128 0.4058983158890717
129 0.40624088786796536
130 0.4062394643409608
131 0.40609186730610136
132 0.40607520750067216
133 0.40605467309041565
134 0.40602425129129593
135 0.40592444655680904
136 0.4059380263774116
137 0.4061849054715844
138 0.40596566686179375
139 0.40626378094646876
140 0.40610686503015114
141 0.40630007444392285
142 0.4059013120681152
143 0.4062541091053304
144 0.4059895694397018
145 0.40609976027506034
146 0.4061072046581771
147 0.40628333436208325
148 0.4056703866970816
149 0.4060053719867265
150 0.4061073161207397
151 0.4063749640596138
152 0.40633334341239336
153 0.40620059091799193
154 0.40615174508473617
155 0.40619043527175136
156 0.40611901562593367
157 0.4060484990549219
158 0.4057982449064492
159 0.4061862380542012
160 0.40648545591502133
161 0.4065203667043479
162 0.4058001345037226
163 0.4064405292474738
164 0.40623586405056794
165 0.40631334747526465
166 0.4061745435927411
167 0.40619083728093275
168 0.4062565847537495
169 0.40612123609962536
170 0.40641014590661273
171 0.4061927416289516
172 0.4061108203693927
173 0.40642063675730444
174 0.40623720593923635
175 0.4062278221218715
176 0.4063387748742346
177 0.4065790884026809
178 0.40644703417123085
179 0.4062594910239447
180 0.40639182100718113
181 0.4064458626224876
182 0.40614259279464154
183 0.4064185703546144
184 0.40652193035598416
185 0.4063314989593023
186 0.4062745632604533
187 0.4063551125644962
188 0.40641810240580123
189 0.40674996546007125
190 0.406556198329888
191 0.4061104381340792
192 0.4066260765523418
193 0.40635187286791863
194 0.40684275656103003
195 0.4065172017335157
196 0.40673346554912604
197 0.4064255364087985
198 0.4063184507577489
199 0.40625068338013653
200 0.40645790484439054
201 0.40661666009482034
202 0.40605797484318773
203 0.40664496173107445
204 0.40651552274682135
205 0.4064207820765878
206 0.40638415748577533
207 0.406523594409022
208 0.40647891109129036
209 0.4065295174107564
210 0.40633965146978207
211 0.40638565192142045
212 0.4066648466179948
213 0.406564839044409
214 0.4065753438764064
215 0.4063263767507847
216 0.40623526892699413
217 0.4065115005145385
218 0.4068402008425753
219 0.40664591592276605
220 0.4064769017071435
221 0.4063616195026754
222 0.40613369924638226
223 0.4063196428363462
224 0.40632341100552793
225 0.406392974531153
226 0.4062974651574461
227 0.406259585385211
228 0.4064689539603078
229 0.4065241305335567
230 0.4066817728553353
231 0.40666052576900646
232 0.4062633737788399
233 0.4066874558985114
234 0.40689156466844306
235 0.4061967853304047
236 0.4061074928582854
237 0.4062403583648623
238 0.40672105179745116
239 0.4063929041507399
240 0.4067857668132449
241 0.4064406808376697
242 0.40618153541329677
243 0.4062981481761727
244 0.40658815243675256
245 0.4064595634279359
246 0.4061664875845614
247 0.40683034443117266
248 0.4066262694483149
249 0.40634212835620354
250 0.4064465426355813
251 0.40639976825083524
252 0.4066267666325273
253 0.4066020357842431
254 0.40642054464061406
255 0.4063587925364715
256 0.4064797340752984
257 0.4067916068719109
258 0.40654577480258597
259 0.40662041190280124
260 0.40619865279571815
261 0.4062634374346767
262 0.406560041328623
263 0.4068483212985975
264 0.40673043876079235
265 0.4066595355786797
266 0.406359937162641
267 0.4062953961787861
268 0.40668670249056565
269 0.40666716288730215
270 0.40653102117578893
271 0.40654532443409125
272 0.4066171234625821
273 0.4068758820865829
274 0.40672206850065684
275 0.40664289512418816
276 0.4065344301063032
277 0.4066471105190165
278 0.40670618262366476
279 0.40647307528854976
280 0.4062792280846833
281 0.4065176577302815
282 0.4067135301177188
283 0.40654651700067407
284 0.4063565703437297
285 0.40649917255015244

==> data/recvae-islim.csv <==
1   0.3598892315507816
2   0.4085628153199405
3   0.42026563614219264
4   0.42565684465283155
5   0.43069479246868303
6   0.43486420551357385
7   0.43603226420362134
8   0.43820353439425996
9   0.43917636874422816
10  0.4361972723981716
11  0.4404780698600356
12  0.44277218848741784
13  0.44410177810072876
14  0.44482973327076836
15  0.44594870877014137
16  0.44727366108884614
17  0.4470196980997246
18  0.4475151503761434
19  0.4476272745714532
20  0.4428756360044003
21  0.4461916841919843
22  0.4471958701555006
23  0.44808830655630455
24  0.44931694110490844
25  0.4499321331288356
26  0.4501638174499006
27  0.45066691494849775
28  0.45023041308814726
29  0.4508590372061166
30  0.44595502573275564
31  0.4489401053602562
32  0.4504556673146386
33  0.4510343840564342
34  0.4518034499338954
35  0.45177559682630525
36  0.4519743996954382
37  0.45167966155328015
38  0.45266740305002096
39  0.4523765307613096
40  0.44774736040598034
41  0.4508862933863151
42  0.45155781124339844
43  0.4521827692912675
44  0.45300196738867987
45  0.4528182752841216
46  0.4530157879279229
47  0.4521439906913762
48  0.4534270198454361
49  0.45317569176241695
50  0.44856355712902984
51  0.4509401627132386
52  0.4525647501900289
53  0.4524201692090761
54  0.45240718804014285
55  0.45308124941624994
56  0.45307764531045597
57  0.45290825898829645
58  0.4534151818432221
59  0.4537479408976452
60  0.4484723259849162
61  0.45069538278308374
62  0.4520852749073749
63  0.4525783919341784
64  0.4535379060200208
65  0.4531725267461568
66  0.4538671536106165
67  0.4536470067557094
68  0.453686580306069
69  0.4540430020148764
70  0.4491985687386766
71  0.45117575334454013
72  0.45233422930472644
73  0.45324432944782594
74  0.45335329271703967
75  0.4535647902506762
76  0.4534865116131503
77  0.45370211339197475
78  0.453803615659055
79  0.45405788063477975
80  0.44895885129178686
81  0.4519535422481843
82  0.4519884300463361
83  0.4535811787995223
84  0.4540359167611043
85  0.45393813599357025
86  0.4543419121533564
87  0.45397932003378827
88  0.45475818572157367
89  0.4543719889486293
90  0.448860384884876
91  0.45186124921539556
92  0.452953285362513
93  0.4534228221174264
94  0.45415449876675645
95  0.45395522707895436
96  0.45421843302770865
97  0.45433668981682085
98  0.4535091290799671
99  0.4541702750000826
100 0.4488446539962014

==> data/recvae.csv <==
1   0.33037992161982466
2   0.39692413984102887
3   0.4132832543817304
4   0.42157221864950095
5   0.42652068600256915
6   0.43102797751436184
7   0.4345368012107152
8   0.43673660954530025
9   0.4381469845295363
10  0.4398697541145373
11  0.4410175280174171
12  0.4415484641852833
13  0.4428538636720583
14  0.44419378293580647
15  0.4441260394529806
16  0.44490405023050617
17  0.4448476538009492
18  0.4454922347089059
19  0.4455214216705618
20  0.4464822989432597
21  0.4468471711071582
22  0.4467808237800288
23  0.4473591699198868
24  0.4475616184337765
25  0.44824756855725817
26  0.447982625727059
27  0.44844794782912967
28  0.44868436786302074
29  0.4490567684018173
30  0.44958691120688615
31  0.44984985907704006
32  0.44948005080453385
33  0.4490430777441576
34  0.449718783545688
35  0.4491323172109077
36  0.4491102479929264
37  0.4499113090679026
38  0.4494873735945057
39  0.4497968071862584
40  0.4500085017944706
41  0.45111165111441487
42  0.45020580542911887
43  0.4497485378591767
44  0.4503325949373575
45  0.4507383738194676
46  0.4507598822088141
47  0.45027146896943493
48  0.4497810221881272
49  0.45067289953756734
50  0.4505977689957057

==> data/ultragcn-islim.csv <==
1   0.01023633586266129
2   0.010135232765660786
3   0.01037431556049655
4   0.010189987108510547
5   0.010726537757798702
6   0.011465994539241124
7   0.014805363020492382
8   0.020133401213562385
9   0.026369502315631857
10  0.03120067486639303
11  0.03405373707611951
12  0.03680668304186961
13  0.03921547972507446
14  0.0385801113762651
15  0.039873442203975186
16  0.041690415372604143
17  0.04303221104482663
18  0.0444625166705075
19  0.04573820748470145
20  0.04681638410161451
21  0.04740424752292875
22  0.04909491340201584
23  0.04934583353284772
24  0.05037460710491084
25  0.05100566300723457
26  0.05157550627819362
27  0.047631828704090266
28  0.04956786759433164
29  0.05128432233494576
30  0.05217263666622573
31  0.05238403445698397
32  0.05338204796008416
33  0.05398494861849865
34  0.05434681787487893
35  0.05496910439601057
36  0.05476459112824068
37  0.05519511037483996
38  0.055394185088995136
39  0.056055369914772245
40  0.05073328268706422
41  0.05249032053332445
42  0.05415781818019138
43  0.05470189622482437
44  0.05552949520368094
45  0.05591360537371451
46  0.056036718849974416
47  0.05659838351693591
48  0.05658371709774653
49  0.05694316749108167
50  0.056809254037186015
51  0.05713814505680385
52  0.05705400712446232
53  0.05106965997864368
54  0.053313312237308355
55  0.05479245394969305
56  0.05552592578915583
57  0.05607654837454669
58  0.05633589058459933
59  0.056721958983983294
60  0.05663216562427425
61  0.05675869473158273
62  0.056803026894788666
63  0.05690989874229904
64  0.057296332938824995
65  0.05720438785175834
66  0.05108866431514242
67  0.0532462292001355
68  0.054449406170026866
69  0.055658588681702155
70  0.055858979826599944
71  0.05637415699007236
72  0.05690432671274403
73  0.05699679682526029
74  0.05675922509774188
75  0.05660314739124658
76  0.056785304074085066
77  0.05684818802493974
78  0.056745398317147366
79  0.05112876737612996
80  0.05332183444918941
81  0.05473623053295626
82  0.05549164833213359
83  0.05619458304978622
84  0.056773596682620796
85  0.056924727495698955
86  0.056791556191516275
87  0.05704674001427079
88  0.05711200506737739
89  0.056843036393604544
90  0.05704260314572648
91  0.056639932577434084
92  0.05108714891176076
93  0.053273346189176375
94  0.054517411385175005
95  0.05527067992574717
96  0.056216747768370386
97  0.05686591948710374
98  0.05669605200560958
99  0.05672366962420485
100 0.057079135010419196

==> data/ultragcn.csv <==
1   0.010196876883461032
2   0.01019148607379079
3   0.009809586555359353
4   0.009947150172004659
5   0.009657220314121372
6   0.009833579776739118
7   0.010213301395856963
8   0.009901188983384946
9   0.01047990129748314
10  0.01012952614021898
11  0.010037214297167037
12  0.009873291038313659
13  0.0099040702304103
14  0.011062165845261812
15  0.015422404875057206
16  0.020650460021566668
17  0.026481700721619886
18  0.027528984990760577
19  0.028017463974241777
20  0.029767243527998397
21  0.0319284744142189
22  0.03301670928448203
23  0.03443509246545113
24  0.037016949141954775
25  0.03792434656311812
26  0.03888643094234965
27  0.040180229865614904
28  0.041472934735266954
29  0.04199743832114187
30  0.0431513796314655
31  0.04401929479117776
32  0.04522273862464861
33  0.046225056218007606
34  0.04735286529081035
35  0.04801120501245795
36  0.048665321903199284
37  0.049461086880172075
38  0.04986186907079753
39  0.050650586331733964
40  0.05122670405725936
41  0.051420750790916125
42  0.05215903347229611
43  0.052224730243999144
44  0.052840532790151835
45  0.05314110307588494
46  0.05387634621513333
47  0.05397809780955039
48  0.05370436186442165
49  0.0539819528956404
50  0.055092488316007625
51  0.05460074169926199
52  0.05517323920338817
53  0.054891358565949344
54  0.05482068284745665
55  0.054846632363898494
56  0.05507365879342138
57  0.05508790107749521
58  0.0554795624802295
59  0.05498344763694435
60  0.055122774100758144
61  0.055070907609594044
62  0.0552809825416205
63  0.05507965303795284
64  0.055136115222409326
65  0.05488657554824924
66  0.05480288595251818
67  0.054996035566771
68  0.05504412464241522
69  0.05458825241158691
70  0.054521403721728874
71  0.054557871588008934
72  0.054391717674698595
73  0.05455823292986961
